Meteor shower radiant dispersions in Global Meteor Network data

Meteor showers occur when streams of meteoroids originating from a common source intersect the Earth. There will be small dissimilarities between the direction of motion of different meteoroids within a stream, and these small differences will act to broaden the radiant, or apparent point of origin, of the shower. This dispersion in meteor radiant can be particularly important when considering the effect of the Earth's gravity on the stream, as it limits the degree of enhancement of the stream's flux due to gravitational focusing. In this paper, we present measurements of the radiant dispersion of twelve showers using observations from the Global Meteor Network. We find that the median offset of individual meteors from the shower radiant ranges from 0.32$^\circ$ for the eta Aquariids to 1.41$^\circ$ for the Southern Taurids. We also find that there is a small but statistically significant drift in Sun-centered ecliptic radiant and/or geocentric speed over time for most showers. Finally, we compare radiant dispersion with shower duration and find that, in contrast with previous results, the two quantities are not correlated in our data.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
